Platooning in the Presence of a Speed Drop: A Generalized Control Model

The positive impacts of platooning on travel time reliability, congestion, emissions, and energy consumption have been shown for homogeneous roadway segments. However, speed limit changes frequently throughout the transportation network, due to either safety-related considerations (e.g., workzone operations) or congestion management schemes (e.g., speed harmonization systems). These abrupt changes in speed limit can result in shock- wave formation and cause travel time unreliability. Therefore, designing a platooning strategy for tracking a reference velocity profile is critical to enabling end-to-end platooning. Accordingly, this study introduces a generalized control model to track a desired velocity profile, while ensuring safety in the platoon of autonomous vehicles. We define appropriate natural error terms and the target curve in the state space of the control system, which is the set of points where all error terms vanish and corresponds to the case when all vehicles move with the desired velocities and in the minimum safe distance between them. In this way, we change the tracking velocity profile problem into a state- feedback stabilization problem with respect to the target curve. Under certain mild assumptions on the Lipschitz constant of the speed drop profile, we show that the stabilizing feedback can be obtained via introducing a natural dynamics for the maximum of the error terms for each vehicle. Moreover, we show that with this stabilizing feedback collisions will not occur if the initial state of the system of vehicles is sufficiently close to the target curve. We also show that the error terms remain bounded throughout the time and space. Two scenarios were simulated, with and without initial perturbations, and results confirmed the effectiveness of the proposed control model in tracking the speed drop while ensuring safety and string stability.

==> Paper copy/refferences.txt <==
@article{mahmassani2013connecting,
  title={Connecting networkwide travel time reliability and the network fundamental diagram of traffic flow},
  author={Mahmassani, Hani and Hou, Tian and Saberi, Meead},
  journal={Transportation Research Record: Journal of the Transportation Research Board},
  number={2391},
  pages={80--91},
  year={2013},
  publisher={Transportation Research Board of the National Academies}
}
@article{national2013us,
  title={US department of transportation releases policy on automated vehicle development},
  author={National Highway Traffic Safety Administration and others},
  journal={Washington, DC: NHSTA},
  year={2013}
}
@inproceedings{ooi2004implementation,
  title={Implementation of geocast-enhanced AODV-bis routing protocol in MANET},
  author={Ooi, C-C and Fisal, Norsheila},
  booktitle={TENCON 2004. 2004 IEEE Region 10 Conference},
  pages={660--663},
  year={2004},
  organization={IEEE}
}
@article{piorkowski2008trans,
  title={TraNS: realistic joint traffic and network simulator for VANETs},
  author={Piorkowski, Michal and Raya, Maxim and Lugo, A Lezama and Papadimitratos, Panagiotis and Grossglauser, Matthias and Hubaux, J-P},
  journal={ACM SIGMOBILE mobile computing and communications review},
  volume={12},
  number={1},
  pages={31--33},
  year={2008},
  publisher={ACM}
}
@article{harri2009mobility,
  title={Mobility models for vehicular ad hoc networks: a survey and taxonomy},
  author={Harri, Jerome and Filali, Fethi and Bonnet, Christian},
  journal={IEEE Communications Surveys \& Tutorials},
  volume={11},
  number={4},
  year={2009},
  publisher={IEEE}
}
@article{bhaumik2012affinity,
  title={Affinity based clustering routing protocol for vehicular ad hoc networks},
  author={Bhaumik, Madhuja and DasGupta, Suparna and Saha, Soumyabrata},
  journal={Procedia Engineering},
  volume={38},
  pages={673--679},
  year={2012},
  publisher={Elsevier}
}
@inproceedings{ploeg2011design,
  title={Design and experimental evaluation of cooperative adaptive cruise control},
  author={Ploeg, Jeroen and Scheepers, Bart TM and Van Nunen, Ellen and Van de Wouw, Nathan and Nijmeijer, Henk},
  booktitle={Intelligent Transportation Systems (ITSC), 2011 14th International IEEE Conference on},
  pages={260--265},
  year={2011},
  organization={IEEE}
}
@article{wischhof2005information,
  title={Information dissemination in self-organizing intervehicle networks},
  author={Wischhof, Lars and Ebner, Andr{\'e} and Rohling, Hermann},
  journal={IEEE Transactions on intelligent transportation systems},
  volume={6},
  number={1},
  pages={90--101},
  year={2005},
  publisher={IEEE}
}
@article{peters2014leader,
  title={Leader tracking in homogeneous vehicle platoons with broadcast delays},
  author={Peters, Andr{\'e}s A and Middleton, Richard H and Mason, Oliver},
  journal={Automatica},
  volume={50},
  number={1},
  pages={64--74},
  year={2014},
  publisher={Elsevier}
}
@article{oncu2014cooperative,
  title={Cooperative adaptive cruise control: Network-aware analysis of string stability},
  author={{\"O}nc{\"u}, Sinan and Ploeg, Jeroen and van de Wouw, Nathan and Nijmeijer, Henk},
  journal={IEEE Transactions on Intelligent Transportation Systems},
  volume={15},
  number={4},
  pages={1527--1537},
  year={2014},
  publisher={IEEE}
}
@article{milanes2014cooperative,
  title={Cooperative adaptive cruise control in real traffic situations},
  author={Milan{\'e}s, Vicente and Shladover, Steven E and Spring, John and Nowakowski, Christopher and Kawazoe, Hiroshi and Nakamura, Masahide},
  journal={IEEE Transactions on Intelligent Transportation Systems},
  volume={15},
  number={1},
  pages={296--305},
  year={2014},
  publisher={IEEE}
}
@article{jin2014dynamics,
  title={Dynamics of connected vehicle systems with delayed acceleration feedback},
  author={Jin, I Ge and Orosz, G{\'a}bor},
  journal={Transportation Research Part C: Emerging Technologies},
  volume={46},
  pages={46--64},
  year={2014},
  publisher={Elsevier}
}
@inproceedings{besselink2015control,
  title={Control of platoons of heavy-duty vehicles using a delay-based spacing policy},
  author={Besselink, Bart and Johansson, Karl Henrik},
  booktitle={12th IFAC Workshop on Time Delay Systems, Ann Arbor, United States, 2015},
  year={2015}
}
@article{darbha1999intelligent,
  title={Intelligent cruise control systems and traffic flow stability},
  author={Darbha, Swaroop and Rajagopal, KR},
  journal={Transportation Research Part C: Emerging Technologies},
  volume={7},
  number={6},
  pages={329--352},
  year={1999},
  publisher={Elsevier}
}
@article{swaroop1996string,
  title={String stability of interconnected systems},
  author={Swaroop, D and Hedrick, J Karl},
  journal={IEEE transactions on automatic control},
  volume={41},
  number={3},
  pages={349--357},
  year={1996},
  publisher={IEEE}
}
@article{pant2002mesh,
  title={Mesh stability of look-ahead interconnected systems},
  author={Pant, Aniruddha and Seiler, Peter and Hedrick, Karl},
  journal={IEEE Transactions on Automatic Control},
  volume={47},
  number={2},
  pages={403--407},
  year={2002},
  publisher={IEEE}
}
@article{peppard1974string,
  title={String stability of relative-motion PID vehicle control systems},
  author={Peppard, L},
  journal={IEEE Transactions on Automatic Control},
  volume={19},
  number={5},
  pages={579--581},
  year={1974},
  publisher={IEEE}
}
@article{sheikholeslam1993longitudinal,
  title={Longitudinal control of a platoon of vehicles with no communication of lead vehicle information: A system level study},
  author={Sheikholeslam, Shahab and Desoer, Charles A},
  journal={IEEE Transactions on vehicular technology},
  volume={42},
  number={4},
  pages={546--554},
  year={1993},
  publisher={IEEE}
}
@book{bhattacharyya2009linear,
  title={Linear control theory: structure, robustness, and optimization},
  author={Bhattacharyya, Shankar P and Datta, Aniruddha and Keel, Lee H},
  volume={33},
  year={2009},
  publisher={CRC press}
}
@article{gopalswamy1993tracking,
  title={Tracking nonlinear non-minimum phase systems using sliding control},
  author={GOPALSWAMY, SWAMINATHAN and KARL HEDRICK, J},
  journal={International Journal of Control},
  volume={57},
  number={5},
  pages={1141--1158},
  year={1993},
  publisher={Taylor \& Francis}
}
@article{besselink2017string,
  title={String stability and a delay-based spacing policy for vehicle platoons subject to disturbances},
  author={Besselink, Bart and Johansson, Karl H},
  journal={IEEE Transactions on Automatic Control},
  year={2017},
  publisher={IEEE}
}
@article{godbole1994longitudinal,
  title={Longitudinal control of the lead car of a platoon},
  author={Godbole, Datta N and Lygeros, John},
  journal={IEEE Transactions on Vehicular Technology},
  volume={43},
  number={4},
  pages={1125--1135},
  year={1994},
  publisher={IEEE}
}
@inproceedings{zheng2014influence,
  title={Influence of information flow topology on closed-loop stability of vehicle platoon with rigid formation},
  author={Zheng, Yang and Li, Shengbo Eben and Wang, Jianqiang and Wang, Le Yi and Li, Keqiang},
  booktitle={Intelligent Transportation Systems (ITSC), 2014 IEEE 17th International Conference on},
  pages={2094--2100},
  year={2014},
  organization={IEEE}
}
@article{swaroop1994comparision,
  title={A comparision of spacing and headway control laws for automatically controlled vehicles1},
  author={Swaroop, DVAHG and Hedrick, JK and Chien, CC and Ioannou, P},
  journal={Vehicle System Dynamics},
  volume={23},
  number={1},
  pages={597--625},
  year={1994},
  publisher={Taylor \& Francis}
}
@book{kachroo2012feedback,
  title={Feedback control theory for dynamic traffic assignment},
  author={Kachroo, Pushkin and {\"O}zbay, Kaan MA},
  year={2012},
  publisher={Springer Science \& Business Media}
}
@inproceedings{wardrop1900some,
  title={Some theoretical aspects of road traffic research},
  author={Wardrop, JG},
  booktitle={Inst Civil Engineers Proc London/UK/},
  year={1900}
}
@inproceedings{shaw2007string,
  title={String stability analysis for heterogeneous vehicle strings},
  author={Shaw, Elaine and Hedrick, J Karl},
  booktitle={American Control Conference, 2007. ACC'07},
  pages={3118--3125},
  year={2007},
  organization={IEEE}
}

==> refferences.txt <==
@article{mahmassani2013connecting,
  title={Connecting networkwide travel time reliability and the network fundamental diagram of traffic flow},
  author={Mahmassani, Hani and Hou, Tian and Saberi, Meead},
  journal={Transportation Research Record: Journal of the Transportation Research Board},
  number={2391},
  pages={80--91},
  year={2013},
  publisher={Transportation Research Board of the National Academies}
}
@article{national2013us,
  title={US department of transportation releases policy on automated vehicle development},
  author={National Highway Traffic Safety Administration and others},
  journal={Washington, DC: NHSTA},
  year={2013}
}
@inproceedings{ooi2004implementation,
  title={Implementation of geocast-enhanced AODV-bis routing protocol in MANET},
  author={Ooi, C-C and Fisal, Norsheila},
  booktitle={TENCON 2004. 2004 IEEE Region 10 Conference},
  pages={660--663},
  year={2004},
  organization={IEEE}
}
@article{piorkowski2008trans,
  title={TraNS: realistic joint traffic and network simulator for VANETs},
  author={Piorkowski, Michal and Raya, Maxim and Lugo, A Lezama and Papadimitratos, Panagiotis and Grossglauser, Matthias and Hubaux, J-P},
  journal={ACM SIGMOBILE mobile computing and communications review},
  volume={12},
  number={1},
  pages={31--33},
  year={2008},
  publisher={ACM}
}
@article{harri2009mobility,
  title={Mobility models for vehicular ad hoc networks: a survey and taxonomy},
  author={Harri, Jerome and Filali, Fethi and Bonnet, Christian},
  journal={IEEE Communications Surveys \& Tutorials},
  volume={11},
  number={4},
  year={2009},
  publisher={IEEE}
}
@article{bhaumik2012affinity,
  title={Affinity based clustering routing protocol for vehicular ad hoc networks},
  author={Bhaumik, Madhuja and DasGupta, Suparna and Saha, Soumyabrata},
  journal={Procedia Engineering},
  volume={38},
  pages={673--679},
  year={2012},
  publisher={Elsevier}
}
@inproceedings{ploeg2011design,
  title={Design and experimental evaluation of cooperative adaptive cruise control},
  author={Ploeg, Jeroen and Scheepers, Bart TM and Van Nunen, Ellen and Van de Wouw, Nathan and Nijmeijer, Henk},
  booktitle={Intelligent Transportation Systems (ITSC), 2011 14th International IEEE Conference on},
  pages={260--265},
  year={2011},
  organization={IEEE}
}
@article{wischhof2005information,
  title={Information dissemination in self-organizing intervehicle networks},
  author={Wischhof, Lars and Ebner, Andr{\'e} and Rohling, Hermann},
  journal={IEEE Transactions on intelligent transportation systems},
  volume={6},
  number={1},
  pages={90--101},
  year={2005},
  publisher={IEEE}
}
@article{peters2014leader,
  title={Leader tracking in homogeneous vehicle platoons with broadcast delays},
  author={Peters, Andr{\'e}s A and Middleton, Richard H and Mason, Oliver},
  journal={Automatica},
  volume={50},
  number={1},
  pages={64--74},
  year={2014},
  publisher={Elsevier}
}
@article{oncu2014cooperative,
  title={Cooperative adaptive cruise control: Network-aware analysis of string stability},
  author={{\"O}nc{\"u}, Sinan and Ploeg, Jeroen and van de Wouw, Nathan and Nijmeijer, Henk},
  journal={IEEE Transactions on Intelligent Transportation Systems},
  volume={15},
  number={4},
  pages={1527--1537},
  year={2014},
  publisher={IEEE}
}
@article{milanes2014cooperative,
  title={Cooperative adaptive cruise control in real traffic situations},
  author={Milan{\'e}s, Vicente and Shladover, Steven E and Spring, John and Nowakowski, Christopher and Kawazoe, Hiroshi and Nakamura, Masahide},
  journal={IEEE Transactions on Intelligent Transportation Systems},
  volume={15},
  number={1},
  pages={296--305},
  year={2014},
  publisher={IEEE}
}
@article{jin2014dynamics,
  title={Dynamics of connected vehicle systems with delayed acceleration feedback},
  author={Jin, I Ge and Orosz, G{\'a}bor},
  journal={Transportation Research Part C: Emerging Technologies},
  volume={46},
  pages={46--64},
  year={2014},
  publisher={Elsevier}
}
@inproceedings{besselink2015control,
  title={Control of platoons of heavy-duty vehicles using a delay-based spacing policy},
  author={Besselink, Bart and Johansson, Karl Henrik},
  booktitle={12th IFAC Workshop on Time Delay Systems, Ann Arbor, United States, 2015},
  year={2015}
}
@article{darbha1999intelligent,
  title={Intelligent cruise control systems and traffic flow stability},
  author={Darbha, Swaroop and Rajagopal, KR},
  journal={Transportation Research Part C: Emerging Technologies},
  volume={7},
  number={6},
  pages={329--352},
  year={1999},
  publisher={Elsevier}
}
@article{swaroop1996string,
  title={String stability of interconnected systems},
  author={Swaroop, D and Hedrick, J Karl},
  journal={IEEE transactions on automatic control},
  volume={41},
  number={3},
  pages={349--357},
  year={1996},
  publisher={IEEE}
}
@article{pant2002mesh,
  title={Mesh stability of look-ahead interconnected systems},
  author={Pant, Aniruddha and Seiler, Peter and Hedrick, Karl},
  journal={IEEE Transactions on Automatic Control},
  volume={47},
  number={2},
  pages={403--407},
  year={2002},
  publisher={IEEE}
}
@article{peppard1974string,
  title={String stability of relative-motion PID vehicle control systems},
  author={Peppard, L},
  journal={IEEE Transactions on Automatic Control},
  volume={19},
  number={5},
  pages={579--581},
  year={1974},
  publisher={IEEE}
}
@article{sheikholeslam1993longitudinal,
  title={Longitudinal control of a platoon of vehicles with no communication of lead vehicle information: A system level study},
  author={Sheikholeslam, Shahab and Desoer, Charles A},
  journal={IEEE Transactions on vehicular technology},
  volume={42},
  number={4},
  pages={546--554},
  year={1993},
  publisher={IEEE}
}
@book{bhattacharyya2009linear,
  title={Linear control theory: structure, robustness, and optimization},
  author={Bhattacharyya, Shankar P and Datta, Aniruddha and Keel, Lee H},
  volume={33},
  year={2009},
  publisher={CRC press}
}
@article{gopalswamy1993tracking,
  title={Tracking nonlinear non-minimum phase systems using sliding control},
  author={GOPALSWAMY, SWAMINATHAN and KARL HEDRICK, J},
  journal={International Journal of Control},
  volume={57},
  number={5},
  pages={1141--1158},
  year={1993},
  publisher={Taylor \& Francis}
}
@article{besselink2017string,
  title={String stability and a delay-based spacing policy for vehicle platoons subject to disturbances},
  author={Besselink, Bart and Johansson, Karl H},
  journal={IEEE Transactions on Automatic Control},
  year={2017},
  publisher={IEEE}
}
@article{godbole1994longitudinal,
  title={Longitudinal control of the lead car of a platoon},
  author={Godbole, Datta N and Lygeros, John},
  journal={IEEE Transactions on Vehicular Technology},
  volume={43},
  number={4},
  pages={1125--1135},
  year={1994},
  publisher={IEEE}
}
@inproceedings{zheng2014influence,
  title={Influence of information flow topology on closed-loop stability of vehicle platoon with rigid formation},
  author={Zheng, Yang and Li, Shengbo Eben and Wang, Jianqiang and Wang, Le Yi and Li, Keqiang},
  booktitle={Intelligent Transportation Systems (ITSC), 2014 IEEE 17th International Conference on},
  pages={2094--2100},
  year={2014},
  organization={IEEE}
}
@article{swaroop1994comparision,
  title={A comparision of spacing and headway control laws for automatically controlled vehicles1},
  author={Swaroop, DVAHG and Hedrick, JK and Chien, CC and Ioannou, P},
  journal={Vehicle System Dynamics},
  volume={23},
  number={1},
  pages={597--625},
  year={1994},
  publisher={Taylor \& Francis}
}
@book{kachroo2012feedback,
  title={Feedback control theory for dynamic traffic assignment},
  author={Kachroo, Pushkin and {\"O}zbay, Kaan MA},
  year={2012},
  publisher={Springer Science \& Business Media}
}
@inproceedings{wardrop1900some,
  title={Some theoretical aspects of road traffic research},
  author={Wardrop, JG},
  booktitle={Inst Civil Engineers Proc London/UK/},
  year={1900}
}
@inproceedings{shaw2007string,
  title={String stability analysis for heterogeneous vehicle strings},
  author={Shaw, Elaine and Hedrick, J Karl},
  booktitle={American Control Conference, 2007. ACC'07},
  pages={3118--3125},
  year={2007},
  organization={IEEE}
}
